Causes and Consequences of Magnetic Complexity Changes within Interplanetary Coronal Mass Ejections: a Statistical Study

We present the first statistical analysis of complexity changes affecting the magnetic structure of interplanetary coronal mass ejections (ICMEs), with the aim of answering the questions: How frequently do ICMEs undergo magnetic complexity changes during propagation? What are the causes of such changes? Do the in situ properties of ICMEs differ depending on whether they exhibit complexity changes? We consider multi-spacecraft observations of 31 ICMEs by MESSENGER, Venus Express, ACE, and STEREO between 2008 and 2014 while radially aligned. By analyzing their magnetic properties at the inner and outer spacecraft, we identify complexity changes which manifest as fundamental alterations or significant re-orientations of the ICME. Plasma and suprathermal electron data at 1 au, and simulations of the solar wind enable us to reconstruct the propagation scenario for each event, and to identify critical factors controlling their evolution. Results show that ~65% of ICMEs change their complexity between Mercury and 1 au and that interaction with multiple large-scale solar wind structures is the driver of these changes. Furthermore, 71% of ICMEs observed at large radial (>0.4 au) but small longitudinal (<15 degrees) separations exhibit complexity changes, indicating that propagation over large distances strongly affects ICMEs. Results also suggest ICMEs may be magnetically coherent over angular scales of at least 15 degrees, supporting earlier theoretical and observational estimates. This work presents statistical evidence that magnetic complexity changes are consequences of ICME interactions with large-scale solar wind structures, rather than intrinsic to ICME evolution, and that such changes are only partly identifiable from in situ measurements at 1 au.

==> Table_S1_20211119.csv <==
#Event # ,SC1-SC2,Longitudinal Separation (SC1-SC2),SC1 Timing yyyy-mm-dd HH:MM,,,,,SC1 heliocentric distance,SC2 Timing yyyy-mm-dd HH:MM,,,,,SC2 heliocentric distance,FR/ME class at SC1,FR/ME class at SC2,∆ℂ,Interaction with HSS,Interaction with SIR,Interaction with HCS,Interaction with isolated shock,BDEs within FR/ME,HELCATS event ID(s),
#,Name,[deg],Shock/Discontinuity,ME start,ME end,FR start,FR end,[au],Shock/Discontinuity,ME start,ME end,FR start,FR end,[au],,,,,,,,,,
1,M-VEx,1.6,2011-10-15 08:27,2011-10-15 11:14,2011-10-16 06:43,2011-10-15 11:14,2011-10-16 06:43,0.46,2011-10-16 00:50,2011-10-16 06:06,2011-10-17 09:39,2011-10-16 06:06,2011-10-17 09:39,0.73,Fr,F-,0,Probable,No,No,No,Not available,Not observed,
2,M-VEx,1.1,2012-03-07 04:38,2012-03-07 06:11,2012-03-07 18:01,-,-,0.32,2012-03-07 13:26,2012-03-07 20:14,2012-03-08 11:43,-,-,0.72,E,E,0,No,Probable,No,No,Not available,"HCME_A__20120307_01, HCME_B__20120307_01",
3,M-VEx,16.0,2013-10-26 11:07,2013-10-26 13:21,2013-10-26 19:24,-,-,0.35,2013-10-27 11:14,2013-10-28 01:49,2013-10-29 05:05,2013-10-28 01:49,2013-10-28 19:00,0.73,Cx ,F+,1,No,No,No,No,Not available,HCME_B__20131025_02,
4,M-STB,4.8,2011-11-04 15:09,2011-11-05 00:45,2011-11-05 15:41,2011-11-05 00:45,2011-11-05 15:41,0.44,2011-11-06 05:11,2011-11-06 22:50,2011-11-09 04:00,2011-11-06 22:50,2011-11-08 13:00,1.09,Fr,Fr ,1,Probable,No,No,No,Partial,Not observed,
5,M-STA,4.6,2011-12-30 16:27,2011-12-30 21:00,2011-12-31 09:20,2011-12-30 21:00,2011-12-31 09:20,0.42,2012-01-01 13:22,2012-01-01 17:00,2012-01-02 04:00,2012-01-01 17:00,2012-01-02 04:00,0.96,Fr,F+ ,1,Yes,Yes,Yes,No,No,HCME_A__20111229_02,
6,M-STA,4.4,2012-01-03 17:57,2012-01-03 20:10,2012-01-04 11:21,2012-01-03 20:10,2012-01-04 11:21,0.44,2012-01-05 20:40,2012-01-05 20:40,2012-01-06 12:56,2012-01-05 20:40,2012-01-06 10:50,0.96,Fr,Fr ,1,Yes,Yes,No,No,Partial,HCME_A__20120102_01,
7,M-STB,31.7,2012-10-23 09:55,2012-10-23 10:37,2012-10-23 18:54,-,-,0.43,2012-10-25 19:10,2012-10-26 04:00,2012-10-27 10:00,2012-10-26 10:00,2012-10-27 10:00,1.08,E,Fr ,1,Yes,Yes,No,No,Partial,HCME_B__20121022_01,
8,M-STA,31.4,2013-04-21 06:42,2013-04-21 13:35,2013-04-22 05:12,2013-04-21 13:35,2013-04-22 05:12,0.42,2013-04-22 10:08,2013-04-23 00:00,2013-04-23 19:30,-,-,0.96,Fr,E ,1,Yes,No,No,No,No,HCME_A__20130420_01,
9,M-STA,2.9,2013-05-01 05:46,2013-05-01 08:52,2013-05-01 20:35,2013-05-01 08:52,2013-05-01 20:35,0.36,2013-05-02 21:02,2013-05-03 05:50,2013-05-04 16:10,2013-05-03 09:30,2013-05-04 16:10,0.96,Fr,Fr ,1,No,No,No,No,No,Unclear,
10,M-STB,9.4,2013-09-12 23:37,2013-09-13 02:21,2013-09-13 15:29,2013-09-13 02:21,2013-09-13 14:40,0.45,2013-09-15 16:20,2013-09-16 04:30,2013-09-17 00:25,2013-09-16 04:30,2013-09-17 00:25,1.04,Fr,Fr ,0,No,No,No,No,Extended,HCME_B__20130911_01,
11,M-STA,26.8,2013-11-30 14:26,2013-11-30 16:13,2013-12-01 03:50,-,-,0.41,2013-12-01 22:29,2013-12-02 06:00,2013-12-04 07:40,2013-12-02 06:00,2013-12-04 07:40,0.96,Cx ,F+ ,1,No,No,No,No,Extended,HCME_A__20131130_01,
12,M-STB,32.3,2013-12-27 04:14,2013-12-27 05:36,2013-12-27 15:28,2013-12-27 05:36,2013-12-27 15:28,0.46,2013-12-28 17:06,2013-12-29 04:12,2013-12-30 14:00,2013-12-29 08:35,2013-12-30 07:33,1.09,F-,Fr ,1,Yes,Yes,No,No,Partial,HCME_B__20131226_01,
13,M-ACE,17.8,2012-11-21 06:07,2012-11-21 09:16,2012-11-22 02:05,2012-11-21 09:16,2012-11-22 02:05,0.31,2012-11-23 20:51,2012-11-24 11:31,2012-11-25 10:47,-,-,1.00,Fr,E,1,Yes,Yes,No,No,Extended,"HCME_A__20121120_01, HCME_B__20121120_01",
14,M-ACE,3.1,2013-07-11 01:05,2013-07-11 04:10,2013-07-11 23:14,2013-07-11 04:10,2013-07-11 23:14,0.45,2013-07-12 16:43,2013-07-13 05:10,2013-07-15 23:18,2013-07-13 05:10,2013-07-15 23:18,1.00,Fr,Fr,0,No,No,No,No,Extended,HCME_B__20130709_01,
15,M-ACE,11.8,2014-02-13 04:51,2014-02-13 08:19,2014-02-13 16:56,2014-02-13 08:19,2014-02-13 13:55,0.33,2014-02-15 12:46,2014-02-16 03:40,2014-02-16 14:24,-,-,1.00,F+ ,Cx ,1,No,No,Yes,No,Partial,Not observed,
16,VEx-STB,8.5,2008-12-29 20:46,2008-12-29 20:46,2008-12-30 04:58,2008-12-29 20:46,2008-12-30 04:58,0.72,2008-12-31 02:00,2008-12-31 02:00,2009-01-01 07:20,2008-12-31 04:00,2009-01-01 01:00,1.03,Fr ,Fr ,0,No,No,No,No,No,HCME_A__20081227_01,
17,VEx-STA,9.2,2009-06-02 18:39,2009-06-02 18:39,2009-06-03 12:20,2009-06-02 18:39,2009-06-03 12:20,0.73,2009-06-03 00:00,2009-06-03 00:00,2009-06-04 22:40,-,-,0.96,Fr ,Cx ,1,No,No,No,Yes,Partial,HCME_B__20090530_01,
18,VEx-STA,10.6,2009-07-10 10:38,2009-07-10 10:38,2009-07-11 06:24,2009-07-10 10:38,2009-07-11 06:24,0.73,2009-07-11 23:10,2009-07-11 23:10,2009-07-13 05:45,2009-07-11 23:10,2009-07-13 05:45,0.96,Fr ,Fr ,0,No,Yes,No,No,No,Not observed,
19,VEx-STB,21.3,2010-06-06 13:39,2010-06-06 14:05,2010-06-07 00:44,2010-06-06 14:05,2010-06-07 00:44,0.72,2010-06-07 04:08,2010-06-07 22:21,2010-06-08 12:30,-,-,1.02,Fr ,Cx ,1,Yes,Yes,No,No,No,Not observed,
20,VEx-STA,4.2,2011-03-18 20:47,2011-03-19 03:19,2011-03-19 11:53,2011-03-19 03:19,2011-03-19 11:53,0.73,2011-03-19 11:25,2011-03-19 23:34,2011-03-21 01:30,2011-03-19 23:34,2011-03-20 11:00,0.96,F- ,Fr ,0,No,No,No,No,Throughout,"HCME_A__20110316_01, HCME_B__20110317_01",
21,VEx-STA,5.5,2011-04-05 17:12,2011-04-05 17:12,2011-04-06 15:03,-,-,0.73,2011-04-05 21:43,2011-04-06 09:40,2011-04-06 23:41,-,-,0.96,Cx ,Cx ,0,No,No,Yes,No,No,"HCME_A__20110403_01, HCME_B__20110403_01",
22,VEx-STA,13.4,2011-04-20 06:52,2011-04-20 06:52,2011-04-21 01:45,2011-04-20 06:52,2011-04-20 22:00,0.73,2011-04-21 07:12,2011-04-21 07:12,2011-04-22 15:00,2011-04-21 07:12,2011-04-22 10:58,0.96,Fr ,Fr ,0,Yes,No,No,Yes,No,Not observed,
23,VEx-STA,13.9,2011-04-21 11:20,2011-04-21 11:20,2011-04-22 16:00,2011-04-21 11:20,2011-04-22 11:27,0.73,2011-04-23 10:00,2011-04-23 10:00,2011-04-24 07:32,2011-04-23 10:00,2011-04-24 02:00,0.96,Fr ,Fr ,0,No,No,No,No,Partial,Not observed,
24,VEx-STB,17.0,2011-11-19 03:48,2011-11-19 06:50,2011-11-20 03:19,-,-,0.73,2011-11-20 13:39,2011-11-20 22:40,2011-11-22 01:10,-,-,1.09,Cx ,Cx ,1,Yes,Yes,Yes,No,Partial,Not observed,
25,VEx-STA,28.6,2012-11-10 15:39,2012-11-10 20:00,2012-11-11 04:50,2012-11-10 21:55,2012-11-11 03:22,0.72,2012-11-11 21:19,2012-11-12 12:00,2012-11-13 15:05,2012-11-12 15:24,2012-11-13 15:05,0.97,Fr ,F- ,1,No,Probable,Probable,Yes,Partial,Not observed,
26,VEx-STA,26.9,2012-11-13 10:48,2012-11-13 17:31,2012-11-14 06:27,-,-,0.72,2012-11-13 20:57,2012-11-14 10:42,2012-11-16 08:45,2012-11-14 10:42,2012-11-15 03:00,0.97,Cx ,F- ,1,No,No,No,No,No,HCME_A__20121111_01,
27,VEx-STA,19.9,2012-11-25 00:57,2012-11-25 04:10,2012-11-25 15:45,2012-11-25 05:17,2012-11-25 11:20,0.72,2012-11-26 07:58,2012-11-26 15:00,2012-11-28 01:22,-,-,0.96,Fr ,Cx ,1,No,No,Yes,Yes,No,Not observed,
28,VEx-STA,4.9,2013-01-08 09:23,2013-01-08 15:24,2013-01-09 19:48,2013-01-08 15:24,2013-01-09 19:48,0.73,2013-01-09 02:25,2013-01-09 10:38,2013-01-10 17:17,2013-01-09 10:38,2013-01-10 17:17,0.96,F+ ,F+ ,0,No,No,No,No,Partial,HCME_A__20130106_01,
29,VEx-ACE,19.6,2012-07-07 09:30,2012-07-07 09:30,2012-07-08 09:45,-,-,0.73,2012-07-08 02:10,2012-07-08 07:58,2012-07-10 01:42,2012-07-09 00:00,2012-07-09 14:00,1.00,Cx ,Fr,1,No,No,No,No,Extended,Unclear,
30,VEx-ACE,25.3,2013-11-30 04:31,2013-11-30 14:00,2013-12-01 16:00,2013-11-30 14:00,2013-12-01 16:00,0.72,2013-11-30 20:23,2013-12-01 04:48,2013-12-03 03:21,-,-,1.00,F+ ,Cx ,1,Probable,No,No,No,Partial,HCME_B__20131128_02,
31,VEx-ACE,16.9,2013-12-14 03:07,2013-12-14 14:33,2013-12-15 04:00,-,-,0.72,2013-12-14 16:47,2013-12-15 16:47,2013-12-16 05:31,-,-,1.00,E,E,1,No,No,No,No,Extended,Not observed,

